Micro-scale Electrostatic Structures formed on the Rough Surfaces of the Moon

It is widely accepted that the surface potential of the lunar dayside is "on average" several to 10 V positive due to photoelectron emission in addition to the solar wind plasma precipitation. Recent studies, however, have shown that an insulating and rough regolith layer tends to make positive and negative charges separated and irregularly distributed on sub-Debye-length scales. The local charge separation then gives rise to an intense and structured electrostatic field. Such micro-scale electrostatic structures lie in the innermost part of the photoelectron sheath and may contribute to the mobilization of the charged dust particles. Since the electrostatic structures can take different states depending on the topography of the lunar surface, it is necessary to update the research approach. We have launched a research group to develop an integrated assessment framework that includes theoretical and numerical modeling, on-orbit observations, ground-based testing, and the development of charging measurement instruments, with the ultimate goal of comprehensively understanding the surface charging processes on the Moon.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

